Cyclotron Line Variability and Accretion Dynamics in Vela X-1

We present a comprehensive analysis of Vela X-1 using two new NuSTAR observations, placed in the context of four earlier datasets obtained between 2012 and 2020. The energy-resolved pulse profiles demonstrate a significant transformation from an asymmetric structure at low energies to distinct double peaks above 12 keV, whereas the pulse fraction escalates with photon energy but decreases with flux. Broadband spectra validate the Fe K alpha emission line and disclose both fundamental and harmonic cyclotron resonant scattering characteristics (CRSF). We observe no substantial link between CRSF energies and luminosity, contrary to previous findings; rather, the photon index and folding energy demonstrate distinct anti-correlations with flux, aligning with sub-critical accretion and increased Comptonization in the accretion column. Our results provide the first clear evidence that the harmonic CRSF in Vela X-1 does not follow the long-term decay previously claimed. The fundamental line energy also displays an irregular evolution, without a clear monotonic trend. Notably, the harmonic-to-fundamental energy ratio departs from the canonical value of two, suggesting that the line-forming regions are located at different heights within the accretion column. These results provide new constraints on the accretion geometry and magnetic field topology of Vela X-1, highlighting the importance of continued monitoring with current and future X-ray observatories.

==> manifest.txt <==
% Copyright 2007-2020 Elsevier Ltd
%
% This file is part of the 'Elsarticle Bundle'.
% ---------------------------------------------
%
% It may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.2
% of this license or (at your option) any later version.
% The latest version of this license is in
%    http://www.latex-project.org/lppl.txt
% and version 1.2 or later is part of all distributions of LaTeX
% version 1999/12/01 or later.
%
% The list of all files belonging to the LaTeX 'Elsarticle Bundle' is
% given in the file `manifest.txt'.
%
% CONTENTS OF THE ELSARTICLE BUNDLE
% ===============================

Directory elsarticle/

elsarticle.dtx
        Main package with driver

elsarticle.ins
  installer for elsarticle.dtx

elsarticle-harv.bst
  bibliographic style for author-year citation

elsarticle-num.bst
  bibliographic style for numbered citation

elsarticle-num-names.bst
  bibliographic style for numbered citation + new natbib options

elsarticle-template-harv.tex
  article template for a document with author-year citation
 
elsarticle-template-num.tex
  article template for a document with numbered citation

manifest.txt
  this file

README
  small readme documentation

Directory elsarticle/doc/

The following files are graphic files needed for creating pdf output
of the documentation from elsdoc.tex:

 1pseperateaug.pdf
 1psingleauthorgroup.pdf
 elstest-1pdoubleblind.pdf
 elstest-1p.pdf
 elstest-3pd.pdf
 elstest-3p.pdf
 elstest-5p.pdf
 jfigs.pdf

elsdoc.tex  -- LaTeX source file of documentation
elsdoc.pdf  -- documentation for elsarticle.cls

The following files are files written out every time elsdoc.tex is
compiled:

 elsdoc.aux
 elsdoc.log
 elsdoc.out
 tmp.tex

Auxiliary packages needed to generate pdf output from elsdoc.tex:

 rvdtx.sty
 pdfwidgets.sty



